A Central Limit Theorem for intransitive dice

Intransitive dice $D^{(1)}, \ldots, D^{(\ell)}$ are dice such that $D^{(1)}$ has advantage when played against $D^{(2)}$, dice $D^{(2)}$ has advantage when played against $D^{(3)}$ and so on, up to $D^{(\ell)}$, which has advantage over $D^{(1)}$. In this twofold work, we first present (deterministic) results on the existence of general intransitive dice. Second and mainly, a central limit theorem for the vector of normalized victories of a die against the next one in the list when the faces of a die are i.i.d.\ random variables and all dice are independent, but different dice may have distinct distributions associated with them, as well as they may have distinct numbers of faces. Exploiting this central limit theorem, we derive two major consequences. First, we are able to obtain first order exponential asymptotics for the number of $\ell$-tuples of intransitive dice, when the number of faces of the dice grows. Second, we obtain a criterion to ensure that the asymptotic probability of observing intransitive dice is null, which applies to many cases, including all continuous distributions and many discrete ones.

==> FinalMonteCarlo.dat <==
3.0 447116 1.57232 0.0008171219 0.0008176994
4.0 56585 1.69601 0.0017305151 0.0017376391
5.0 343118 0.996341 0.0005600400 0.0005610573
6.0 93545 1.04689 0.0008964804 0.0008996602
7.0 262097 0.750152 0.0004582662 0.0004589061
8.0 103622 0.772379 0.0006387994 0.0006408224
9.0 210592 0.607762 0.0003976778 0.0003987103
10.0 102147 0.619337 0.0005146035 0.0005164934
11.0 175037 0.514071 0.0003572850 0.0003578099
12.0 95461 0.5217550414 0.0004440587 0.0004449112
13.0 150270 0.446718816 0.0003264053 0.0003269056
14.0 90146 0.4513105504 0.0003917233 0.0003924969
15.0 131807 0.3958959702 0.0003021335 0.0003026278
16.0 84181 0.3991755651 0.0003547381 0.0003554628
17.0 116918 0.3563709088 0.0002831234 0.0002836151
18.0 78581 0.3586471302 0.0003264055 0.0003270952
19.0 105041 0.324496186 0.0002673149 0.0002678044
20.0 73307 0.3262561091 0.0003041864 0.0003048515
21.0 95389 0.2981816675 0.0002538439 0.0002543315
22.0 69020 0.2993355439 0.0002850222 0.0002856641
23.0 87205 0.2761528963 0.0002424424 0.0002429290
24.0 64522 0.2771988347 0.0002702559 0.0002708850
25.0 80341 0.2573399283 0.0002324143 0.0002329001
26.0 61570 0.2576770594 0.0002553983 0.0002560067
27.0 74702 0.2409730155 0.0002232020 0.0002236855
28.0 57963 0.2414276217 0.0002444491 0.0002450489
29.0 69498 0.2268441486 0.0002154762 0.0002159599
30.0 55409 0.2268345416 0.0002333699 0.0002339553
31.0 65251 0.2142431262 0.0002080542 0.0002085359
32.0 52007 0.2146374987 0.0002258520 0.0002264362
33.0 61633 0.2029872983 0.0002011196 0.0002015986
34.0 50037 0.2031475163 0.0002167253 0.0002172968
35.0 57783 0.193230962 0.0001958647 0.0001963461
36.0 47315 0.1934153032 0.0002105113 0.0002110817
37.0 54923 0.1841580022 0.0001900571 0.0001905360
38.0 45549 0.1842365688 0.0002032749 0.0002038360
39.0 51671 0.1762790151 0.0001859181 0.0001864006
40.0 44135 0.1758131291 0.0001961914 0.0001967412
41.0 49324 0.1688138416 0.0001810224 0.0001815030
42.0 42111 0.1685587927 0.0001913027 0.0001918512
43.0 47047 0.1620611903 0.0001767451 0.0001772253
44.0 40137 0.1619881746 0.0001870599 0.0001876090
45.0 45337 0.155681218 0.0001720566 0.0001725327
46.0 38638 0.155772653 0.0001823773 0.0001829227
47.0 43426 0.1499727648 0.0001683337 0.0001688093
48.0 37452 0.1499316286 0.0001775343 0.0001780733
49.0 41498 0.1447782255 0.0001651848 0.0001656618
50.0 36282 0.144569 0.0001733000 0.0001735725
60.0 30836 0.123185 0.0001565056 0.0001571796
70.0 26787 0.107598 0.0001440622 0.0001445310
80.0 23798 0.0956272 0.0001337574 0.0001342442
90.0 21612 0.0860726 0.0001247315 0.0001253237
100.0 19507 0.07849 0.0001182828 0.0001186760
110.0 17796 0.0721891 0.0001125901 0.0001130138
120.0 16214 0.0669492 0.0001081119 0.0001086156
130.0 15208 0.062292 0.0001030405 0.0001035738
140.0 14089 0.0583885 0.0000994083 0.0000999774
150.0 12956 0.0550548 0.0000968119 0.0000973100
160.0 12422 0.0518769 0.0000927391 0.0000931515
170.0 11679 0.0491882 0.0000899541 0.0000905260
180.0 10956 0.0468105 0.0000877833 0.0000882511
190.0 10513 0.044564 0.0000849320 0.0000853447
200.0 9883 0.0426448 0.0000832145 0.0000836695
210.0 9467 0.0408189 0.0000809614 0.0000814613
220.0 9025 0.0391808 0.0000791934 0.0000796323
230.0 8882 0.0375467 0.0000763907 0.0000767589
240.0 8327 0.0362511 0.0000756248 0.0000760018
250.0 8099 0.0349122 0.0000735275 0.0000740885
260.0 7766 0.0337309 0.0000722161 0.0000727634
270.0 7348 0.0326865 0.0000715296 0.0000720361
280.0 7133 0.0316252 0.0000699976 0.0000705331
290.0 7030 0.0305848 0.0000681127 0.0000685727
300.0 6674 0.0297385 0.0000676197 0.0000680248
310.0 6386 0.0289215 0.0000668963 0.0000673318
320.0 6242 0.028089 0.0000655311 0.0000660102
330.0 6127 0.0272942 0.0000641115 0.0000646484
340.0 5783 0.0266613 0.0000641442 0.0000645339
350.0 5823 0.0258799 0.0000620497 0.0000625168
360.0 5819 0.0251629 0.0000603697 0.0000607787
370.0 5590 0.0245913 0.0000599715 0.0000603206
380.0 5257 0.0241058 0.0000602172 0.0000606058
390.0 5134 0.0235484 0.0000593862 0.0000597575
400.0 5187 0.0229341 0.0000575166 0.0000580464
410.0 4985 0.0224716 0.0000572650 0.0000577688
420.0 4864 0.021995 0.0000566663 0.0000570340
430.0 4735 0.021546 0.0000561022 0.0000564755
440.0 4571 0.0211365 0.0000557415 0.0000562590
450.0 4548 0.020678 0.0000546517 0.0000551401
460.0 4333 0.0203337 0.0000548421 0.0000552300
470.0 4379 0.0198786 0.0000533896 0.0000537657
480.0 4273 0.0195155 0.0000529404 0.0000532931
490.0 4131 0.0191862 0.0000527489 0.0000531140
500.0 4055 0.0188397 0.0000520940 0.0000526325
600.0 3365 0.0160106 0.0000477259 0.0000482044
700.0 2890 0.0139407 0.0000442403 0.0000445909
800.0 2591 0.012334668 0.0000408681 0.0000412960
900.0 2328 0.0110830764 0.0000383508 0.0000387711
1000.0 2040 0.0101068285 0.0000369055 0.0000373331

